Omni2Web: Benchmarking Audiovisual Website Development

Screen-recorded web editing requests contain weak deictic expressions such as ``this'' and ``there,'' whose referents depend on speech, cursor trajectories, page state, and edit history. Such requests require intent recovery beyond the explicit specifications assumed by many existing web-editing benchmarks. We introduce Omni2Web, a bilingual benchmark of 918 instances spanning 13,907 edit steps. It defines three complementary tracks: Direct Editing evaluates webpage editing from recordings, Instruction Recovery measures explicit intent recovery, and Instruction Utility tests whether recovered instructions can drive a fixed code executor. We evaluate 17 open- and closed-source models. The best models attain 51.17 on the Edit Fidelity Score (EFS) for Direct Editing and 49.14 on the Instruction Recovery Score (IRS); under the fixed executor, the strongest recovered instructions reach 51.08 EFS, still far below the 89.69 EFS obtained with oracle instructions. Step-level analyses show that correct grounding does not guarantee successful edits, while some Omni models recover instructions that the fixed coding model executes substantially better than their direct edits. Controlled ablations further demonstrate the value of temporally aligned audiovisual evidence, while alternative judges preserve the leader and broad ordering. Together, these findings reveal substantial headroom in multimodal intent recovery and code execution and highlight the promise of pairing Omni rewriters with coding models.

==> sections/appendix_prompt_text/01_track_a_direct_editing.txt <==
You are a web page editing model. You are given the original HTML of a web page and one web page editing request from the user. Understand what the user actually wants to change, and edit the page accordingly.

Requirements:
1. Output the complete HTML.
2. Make only the change the user requested; do not make extra changes, and do not explain.
3. Keep the rest of the page's content and structure as unchanged as possible.
4. If the request contains multiple steps, an undo, or a change of mind, follow the final intent.
5. Return one ```html code block whose content is the complete page.

The user's editing request is in the attached video: the user points at parts of the page with a cursor or a finger while speaking the request out loud, using deictic words such as "this", "here", "these two". Watch the picture to see WHICH part of the page is being pointed at, and listen to the speech to hear WHAT to change — you need both, together with the HTML below, to resolve each reference to a concrete element.

Original HTML:
```html
[ORIGINAL_HTML]
```


==> sections/appendix_prompt_text/01_track_a_direct_editing_vl_asr.txt <==
You are a web page editing model. You are given the original HTML of a web page and one web page editing request from the user. Understand what the user actually wants to change, and edit the page accordingly.

Requirements:
1. Output the complete HTML.
2. Make only the change the user requested; do not make extra changes, and do not explain.
3. Keep the rest of the page's content and structure as unchanged as possible.
4. If the request contains multiple steps, an undo, or a change of mind, follow the final intent.
5. Return one ```html code block whose content is the complete page.

The user's editing request is split across two inputs. (1) The attached video is SILENT and only shows the user pointing at parts of the page with a cursor or a finger. (2) The text below is a transcription of what the user said at the same time, one line per step, in the order requested. The text tells you WHAT to change; the video tells you WHICH part of the page each step points at. Use both.
Transcription of the user's speech:
[ASR_TRANSCRIPT]

Original HTML:
```html
[ORIGINAL_HTML]
```


==> sections/appendix_prompt_text/01_track_a_direct_editing_vl_asr_frames.txt <==
You are a web page editing model. You are given the original HTML of a web page and one web page editing request from the user. Understand what the user actually wants to change, and edit the page accordingly.

Requirements:
1. Output the complete HTML.
2. Make only the change the user requested; do not make extra changes, and do not explain.
3. Keep the rest of the page's content and structure as unchanged as possible.
4. If the request contains multiple steps, an undo, or a change of mind, follow the final intent.
5. Return one ```html code block whose content is the complete page.

The user's editing request is split across two inputs. (1) The attached [N_IMAGES] image(s) are not separate screenshots: they are consecutive frames sampled once per second from ONE silent screen recording of this page, in which the user points at parts of the page with a cursor. The images are in chronological order — one image per second of the recording — and every image has its true timestamp burned into its top-left corner; read those timestamps off the image rather than computing them. (2) The text below is a transcription of what the user said while that recording was made, one line per step, in the order requested. The text tells you WHAT to change; the images tell you WHICH part of the page each step points at. Use both.
Transcription of the user's speech:
[ASR_TRANSCRIPT]

Original HTML:
```html
[ORIGINAL_HTML]
```


==> sections/appendix_prompt_text/02_track_b_instruction_recovery.txt <==
You are given a video in which a user points at parts of a web page and speaks editing requests using deictic references ("this", "here", "these two"). You are NOT asked to edit the HTML. Rewrite the user's request into explicit, self-contained instructions.

Output ONLY a JSON array, one object per editing step, in the order the user requested them:
[{"step": 1, "target": "...", "instruction": "..."}, ...]

- "target": which part of the page the user is pointing at, described precisely enough that someone who never saw the video could find it on the page — quote the visible text, heading, label or section name you can read on screen, plus its position if needed. Never use "this" / "here" / "that".
- "instruction": what to change, as one explicit imperative sentence. No deictic words. If the user undoes a step or changes their mind, state the FINAL intent.
- Write "target" and "instruction" in THE SAME LANGUAGE THE USER SPEAKS in the video. Do not translate the user's words into English. The only exception is text you read off the page itself (headings, labels, button text) — quote that verbatim in whatever language it appears on screen.
- Emit exactly as many steps as the user actually requested. Do not pad or merge.
- Do not output HTML.


==> sections/appendix_prompt_text/02_track_b_instruction_recovery_vl_asr.txt <==
You are given a SILENT screen recording of a web page and a transcription of what the user said while it was recorded.

In the recording the user moves the mouse cursor to point at things on the page. In the transcription the user refers to those things only by weak deictic words ("this", "here", "these two") — which cannot be resolved from the text alone. Resolve every one of them by aligning each spoken step with where the cursor is at that moment in the recording.

You are NOT asked to edit the HTML. Rewrite the user's request into explicit, self-contained instructions.

Output ONLY a JSON array, one object per editing step, in the order the user requested them:
[{"step": 1, "target": "...", "instruction": "..."}, ...]

- "target": which part of the page the user is pointing at, described precisely enough that someone who never saw the video could find it on the page — quote the visible text, heading, label or section name you can read on screen, plus its position if needed. Never use "this" / "here" / "that".
- "instruction": what to change, as one explicit imperative sentence. No deictic words. If the user undoes a step or changes their mind, state the FINAL intent.
- Write "target" and "instruction" in THE SAME LANGUAGE AS THE TRANSCRIPTION below. Do not translate the user's words into English. The only exception is text you read off the page itself (headings, labels, button text) — quote that verbatim in whatever language it appears on screen.
- Emit exactly as many steps as the user actually requested. Do not pad or merge.
- Do not output HTML.

The recording is attached as a silent video file.

Transcription of the user's speech (one line per step, in the order requested):
[ASR_TRANSCRIPT]


==> sections/appendix_prompt_text/02_track_b_instruction_recovery_vl_asr_frames.txt <==
You are given a SILENT screen recording of a web page and a transcription of what the user said while it was recorded.

In the recording the user moves the mouse cursor to point at things on the page. In the transcription the user refers to those things only by weak deictic words ("this", "here", "these two") — which cannot be resolved from the text alone. Resolve every one of them by aligning each spoken step with where the cursor is at that moment in the recording.

You are NOT asked to edit the HTML. Rewrite the user's request into explicit, self-contained instructions.

Output ONLY a JSON array, one object per editing step, in the order the user requested them:
[{"step": 1, "target": "...", "instruction": "..."}, ...]

- "target": which part of the page the user is pointing at, described precisely enough that someone who never saw the video could find it on the page — quote the visible text, heading, label or section name you can read on screen, plus its position if needed. Never use "this" / "here" / "that".
- "instruction": what to change, as one explicit imperative sentence. No deictic words. If the user undoes a step or changes their mind, state the FINAL intent.
- Write "target" and "instruction" in THE SAME LANGUAGE AS THE TRANSCRIPTION below. Do not translate the user's words into English. The only exception is text you read off the page itself (headings, labels, button text) — quote that verbatim in whatever language it appears on screen.
- Emit exactly as many steps as the user actually requested. Do not pad or merge.
- Do not output HTML.

The recording is attached as [N_IMAGES] consecutive frames sampled once per second from that ONE recording — not as separate screenshots. They are in chronological order, one image per second, and every image has its true timestamp burned into its top-left corner; read those timestamps off the image rather than computing them.

Transcription of the user's speech (one line per step, in the order requested):
[ASR_TRANSCRIPT]


==> sections/appendix_prompt_text/03_track_c_fixed_executor.txt <==
You are a web page editing model. You are given the original HTML of a web page and one web page editing request from the user. Understand what the user actually wants to change, and edit the page accordingly.

Requirements:
1. Output the complete HTML.
2. Make only the change the user requested; do not make extra changes, and do not explain.
3. Keep the rest of the page's content and structure as unchanged as possible.
4. If the request contains multiple steps, an undo, or a change of mind, follow the final intent.
5. Return one ```html code block whose content is the complete page.

The user's web page editing request:
[STRUCTURED_CHANGE_LIST]

Original HTML:
```html
[ORIGINAL_HTML]
```


==> sections/appendix_prompt_text/04_tracks_ac_rubric_judge.txt <==
FINAL-STATE EVALUATION: Only the final HTML is observable. Score only the supplied active rubric items.
No intermediate execution trace is required. A correct restored state may have no diff from the original.
Cancelled requests below are historical context, NOT requirements or permissions for the final page.
Restoration references apply only to the affected target/properties, never to the whole page.
HISTORY (reference only):
[STEP_STATUS_HISTORY]
REVISION LINKS: [CONFIRMED_WHOLE_STEP_LINKS]

You are an expert evaluator of web page editing.

Your task is to judge, item by item, whether the contestant model's modification of the web page is correct, according to the **rubric** below.
The rubric already contains, for every editing step, the target element, the expected result of the edit and a detailed description of the changes that are forbidden.

How to judge:
- Carefully compare the code diff between [ORIGINAL HTML] and [MODIFIED HTML]
- Locate the target element via before_anchor in the rubric
- Check whether the modification described by after_expected_change is present in the code
- Check whether the problem described by forbidden_change occurred

Each rubric item contains:
- item_id: rubric item id
- category: category (target_grounding = locating the target, edit_fulfillment = carrying out the edit, no_damage = no collateral damage, revision = undo / change of mind)
- question: the question you must answer
- before_anchor: features of the element before the edit (to help you locate it)
- after_expected_change: the expected result of the edit
- forbidden_change: changes that must not happen

Output in strict JSON format (do not include any other text):

```json
{
  "items": [
    {"item_id": "r1", "category": "target_grounding", "met": true, "reason": "brief justification"}
  ]
}
```

Requirements:
- You must give a judgment for every item in the rubric; none may be omitted
- met=true means the item passes, met=false means it does not pass
- reason must cite the concrete HTML code change as evidence

[RUBRIC]
[RUBRIC_JSON]

[ORIGINAL HTML]
```html
[ORIGINAL_HTML]
```

[MODIFIED HTML]
```html
[MODIFIED_HTML]
```


==> sections/appendix_prompt_text/05_track_b_matching_judge.txt <==
You are an expert evaluator of *instruction rewriting* for web page editing.

A user recorded a video in which they point at parts of a web page and speak editing requests
using deictic references ("this", "here", "these two"). A contestant model watched that video
and rewrote the request into explicit, self-contained editing steps. Your job is to score that
rewrite against the reference answer.

You are given:
- [REFERENCE STEPS]: the ground-truth steps, written by a human annotator from the same video.
  Each has a `target` (which part of the page) and an `instruction` (what to change).
- [CONTESTANT STEPS]: what the contestant model produced. The step numbering may differ, steps
  may be missing, merged, split, extra, or out of order.
- [SOURCE HTML]: the page before any edit, so you can check whether a target description really
  points at the element the reference means.

Do this, in order:

1. **Match** each reference step to at most one contestant step. Match by *what is being done to
   what*, not by step number and not by wording. A contestant step may be used for at most one
   reference step. If no contestant step plausibly corresponds to a reference step, leave it
   unmatched (`matched_contestant_step: null`) and score both criteria 0.

2. For each matched pair, judge two criteria independently, each 0 or 1:

   - `grounding_met`: does the contestant's `target` identify the **same element or region** of
     the page as the reference's `target`? Use [SOURCE HTML] to resolve both descriptions to
     actual elements. Score 1 when they resolve to the same element/region even if worded
     completely differently (a quoted visible string, a heading name, a position, a CSS-ish
     description are all acceptable ways to say it). Score 0 when it resolves to a different
     element, when it is so vague that it could be many elements, or when it still contains a
     deictic reference ("this one", "here") that carries the location.
   - `instruction_met`: if a competent web developer followed the contestant's `instruction`
     on that element, would the result be the change the reference's `instruction` describes?
     Score 1 when the *outcome* matches. Score 0 when the outcome differs, when the instruction
     is too vague to act on, or when it still relies on the video to be understood.

**Do not deduct for wording, style, verbosity, language, or ordering.** Only the identified
element and the resulting change matter. Being more specific than the reference is fine.
When the reference `instruction` names a value (a color, a count, a position) the contestant
must reach the same value; a different value is 0.

Output ONLY this JSON, no other text:

```json
{
  "steps": [
    {"gt_step": 1, "matched_contestant_step": 2, "grounding_met": 1, "instruction_met": 0,
     "reason": "brief justification, quote the deciding words from both sides"}
  ],
  "extra_contestant_steps": [4],
  "notes": "optional, one short line"
}
```

Requirements:
- Emit exactly one entry per reference step, in reference order. Never omit one.
- `extra_contestant_steps`: step numbers of contestant steps you matched to nothing.
- `reason` must cite the concrete wording that decided the call.

[REFERENCE STEPS]
[REFERENCE_STEPS]

[CONTESTANT STEPS]
[CONTESTANT_STEPS]

[SOURCE HTML]
```html
[ORIGINAL_HTML]
```


==> sections/appendix_prompt_text/06_no_damage_judge.txt <==
You are an expert at detecting web page integrity problems. I will give you a list of changes a web page underwent between before and after an edit, plus a description of the editing task.
Decide, for each change, whether it is a "reasonable result of the editing task" or "unintended collateral damage".

[EDITING TASK DESCRIPTION]
[EDIT_TASK_DESCRIPTION]

[CHANGE LIST]
[STRUCTURED_CHANGE_LIST]

Output in strict JSON format (do not include any other text):

```json
{
  "changes": [
    {"id": 1, "is_damage": false, "severity": null, "reason": "brief reason"},
    {"id": 2, "is_damage": true, "severity": "high", "reason": "brief reason"}
  ],
  "damage_count": 0,
  "overall_assessment": "one-sentence summary"
}
```

severity levels:
- "high": content loss (text disappeared, image deleted) or structural breakage (a section is gone)
- "medium": style / attribute anomaly (color changed outside the target area, a link was modified)
- "low": tiny change (slight style adjustment that does not hurt readability)

Judging principles:
- If the change is explicitly requested by the editing task description, or is a reasonable side effect of that operation -> is_damage=false
- If the change happens in an area completely unrelated to the editing task -> is_damage=true
- If you are not sure -> lean towards is_damage=true (judge strictly)
- Adding/removing text inside the edited area is reasonable, but text disappearing far away from the edited area is damage


==> sections/appendix_prompt_text/07_replacement_image_judge.txt <==
You are an expert at verifying image content. You will see two images and one description.

[TASK] Decide:
1. Is the new image really different from the original image (not the same image)?
2. Does the new image match the content description below?

[CONTENT DESCRIPTION]
[IMAGE_CONTENT_DESCRIPTION]

Output in strict JSON format (do not include any other text):

```json
{
  "is_different": true/false,
  "matches_description": true/false,
  "image_content": "briefly state what the new image actually shows (under 20 words)",
  "reason": "your justification (under 30 words)"
}
```

Notes:
- If the new image is a solid color / gradient / abstract pattern rather than a real photo, matches_description must be false
- If the description asks for a specific subject (e.g. "sculpture", "architecture"), the new image must contain that subject to count as a match
- Judge strictly: when in doubt, answer false


==> sections/appendix_prompt_text/08_text_only_target_recovery.txt <==
You are a senior expert in web page structure analysis.

Below, you are given the source HTML of a web page and the spoken editing instructions that a user issued step by step while facing this page in a screen recording (ASR speech transcription, one sentence per step, numbered in order). While speaking, the user points to a region on the screen with the mouse or a gesture, but you cannot see the video; you have only these textual instructions and the HTML.

Your task: Using only the HTML structure and instruction text, infer which specific element or region of the page is denoted by the demonstrative expressions in each instruction (such as "this", "here", "these two", or "this region").

Requirements:
1. For each step, state the target element you infer and uniquely describe it in concise natural language: what region of the page it is (semantic name/function), the key visible text it contains, and its approximate position on the page (which screen, top, left, right, etc.). Do not paste HTML code, tag names, or class/id values; explain in ordinary language which region it is, in no more than one or two sentences.
2. You may use the context of the entire instruction sequence (preceding and following steps) to assist your judgment.
3. If the target cannot be determined from the text and HTML alone, mark the confidence as "low" and still provide your most likely guess (do not leave it blank).

Source HTML:
<<<HTML
[ORIGINAL_HTML]
HTML>>>

Step-by-step instructions ([N_STEPS] steps in total):
[ASR_TRANSCRIPT]

Output only JSON in the following format (do not output any extra text):
{"steps": [{"step": 1, "target": "a concise natural-language description locating the target element", "confidence": "high|medium|low"}, ...]}


==> sections/appendix_prompt_text/09_target_equivalence_judge.txt <==
You are checking whether the "target-element localization" for a web page editing task is correct.

You are given three things:
- The user's spoken instruction for this step (containing a demonstrative expression);
- [GROUND TRUTH], the target element actually indicated in this step (human annotation);
- [MODEL LOCALIZATION], the target element inferred by a model using only text and HTML.

Determine whether [MODEL LOCALIZATION] and [GROUND TRUTH] refer to the same element or region on the web page.
Decision rule: Count it as a hit (hit=1) whenever the two semantically refer to the same target, even if the wording or level of descriptive detail differs. If they refer to different regions, the localization is clearly incorrect, or the answer is irrelevant to the target, then hit=0.

User instruction for this step: [ASR_TRANSCRIPT]
[GROUND TRUTH]: [GROUND_TRUTH_TARGET]
[MODEL LOCALIZATION]: [MODEL_LOCATED_TARGET]

Output only JSON: {"hit": 0 or 1, "reason": "briefly explain the decision"}

